Local Causal States and Discrete Coherent Structures

Coherent structures form spontaneously in nonlinear spatiotemporal systems and are found at all spatial scales in natural phenomena from laboratory hydrodynamic flows and chemical reactions to ocean, atmosphere, and planetary climate dynamics. Phenomenologically, they appear as key components that organize the macroscopic behaviors in such systems. Despite a century of effort, they have eluded rigorous analysis and empirical prediction, with progress being made only recently. As a step in this, we present a formal theory of coherent structures in fully-discrete dynamical field theories. It builds on the notion of structure introduced by computational mechanics, generalizing it to a local spatiotemporal setting. The analysis' main tool employs the \localstates, which are used to uncover a system's hidden spatiotemporal symmetries and which identify coherent structures as spatially-localized deviations from those symmetries. The approach is behavior-driven in the sense that it does not rely on directly analyzing spatiotemporal equations of motion, rather it considers only the spatiotemporal fields a system generates. As such, it offers an unsupervised approach to discover and describe coherent structures. We illustrate the approach by analyzing coherent structures generated by elementary cellular automata, comparing the results with an earlier, dynamic-invariant-set approach that decomposes fields into domains, particles, and particle interactions.

==> idiagrams.tikz <==
%%% Useful TikZ code

%% Arc along a curve, stolen from http://tex.stackexchange.com/a/71596/66712
\tikzset{
  anticlockwise arc centered at/.style={
    to path={
      let \p1=(\tikztostart), \p2=(\tikztotarget), \p3=(#1) in
      \pgfextra{
        \pgfmathsetmacro{\anglestart}{atan2(\y1-\y3,\x1-\x3)}
        \pgfmathsetmacro{\angletarget}{atan2(\y2-\y3,\x2-\x3)}
        \pgfmathsetmacro{\angletarget}%
        {\angletarget < \anglestart ? \angletarget+360 : \angletarget}
        \pgfmathsetmacro{\radius}{veclen(\x1-\x3,\y1-\y3)}
      }
      arc(\anglestart:\angletarget:\radius pt) -- (\tikztotarget)
    },
  },
  clockwise arc centered at/.style={
    to path={
      let \p1=(\tikztostart), \p2=(\tikztotarget), \p3=(#1) in
      \pgfextra{
        \pgfmathsetmacro{\anglestart}{atan2(\y1-\y3,\x1-\x3)}
        \pgfmathsetmacro{\angletarget}{atan2(\y2-\y3,\x2-\x3)}
        \pgfmathsetmacro{\angletarget}%
        {\angletarget > \anglestart ? \angletarget - 360 : \angletarget}
        \pgfmathsetmacro{\radius}{veclen(\x1-\x3,\y1-\y3)}
      }
      arc(\anglestart:\angletarget:\radius pt)  -- (\tikztotarget)
    },
  },
}

\def \idiagramthree {
  \def \radius {1.5}
  \def \delt {1.5}

  \coordinate (X) at (0, 0);
  \coordinate (Y) at (240:\delt);
  \coordinate (Z) at (-60:\delt);

  \def \X { (X) circle (\radius) }
  \def \Y { (Y) circle (\radius) }
  \def \Z { (Z) circle (\radius) }

  \path [ultra thick, name path=X] \X;
  \path [ultra thick, name path=Y] \Y;
  \path [ultra thick, name path=Z] \Z;

  \path [name intersections={of=X and Y, by={XY1, XY2}}];
  \path [name intersections={of=X and Z, by={XZ1, XZ2}}];
  \path [name intersections={of=Y and Z, by={YZ2, YZ1}}];

  \coordinate (XYZ) at (barycentric cs:XY2=1/3,XZ2=1/3,YZ2=1/3);
  \coordinate (XYgZ) at (barycentric cs:XY1=6/12,XZ2=6/24,YZ2=6/24);
  \coordinate (XZgY) at (barycentric cs:XY2=6/24,XZ1=6/12,YZ2=6/24);
  \coordinate (YZgX) at (barycentric cs:XY2=6/24,XZ2=6/24,YZ1=6/12);
  \coordinate (XgYZ) at ($ (XYZ) ! 1.75 ! (X) $);
  \coordinate (YgXZ) at ($ (XYZ) ! 1.75 ! (Y) $);
  \coordinate (ZgXY) at ($ (XYZ) ! 1.75 ! (Z) $);
  \coordinate (XY) at (barycentric cs:XY1=1/2,XY2=1/2);
  \coordinate (XZ) at (barycentric cs:XZ1=1/2,XZ2=1/2);
  \coordinate (YZ) at (barycentric cs:YZ1=1/2,YZ2=1/2);

  \coordinate (Xlabel) at ($ (XYZ) ! 2.8 ! (X) $);
  \coordinate (Ylabel) at ($ (XYZ) ! 2.8 ! (Y) $);
  \coordinate (Zlabel) at ($ (XYZ) ! 2.8 ! (Z) $);
}

\def \idiagramfour {
  \def \radius { 1.00 }
  \def \ratio  { 2.5 }
  \def \sqrt2  { 1.4142135623730951 }
  \def \isqrt2 { 0.70710678118654746 }

  \coordinate (x1) at (\isqrt2 * \radius, 0);
  \coordinate (y1) at (0, \isqrt2 * \radius);
  \coordinate (x2) at (\ratio * \isqrt2 * \radius, 0);
  \coordinate (y2) at (0, \ratio * \isqrt2 * \radius);

  \coordinate (startw) at ($(x1) + (y1)$);
  \coordinate (startx) at ($(startw) + 1.25*(y1) + 0.75*(x1)$);
  \coordinate (starty) at ($(y1) - (x1)$);
  \coordinate (startz) at ($(starty) + 1.25*(y1) - 0.75*(x1)$);
  \coordinate (labelleft) at ($(y2)-(x2)-(1.1*\radius,0)$);
  \coordinate (labelright) at ($(x2)+(y2)+(1.1*\radius,0)$);

  \def \W { (startw) arc (45:-135:\radius) -- ++($(y2)-(x2)$) arc (225:45:\radius) -- cycle }

  \def \X { (startx) arc (45:-135:\radius) -- ++($(y2)-(x2)$) arc (225:45:\radius) -- cycle }

  \def \Y { (startz) arc (135:315:\radius) -- ++($(x2)+(y2)$) arc (-45:135:\radius) -- cycle }

  \def \Z { (starty) arc (135:315:\radius) -- ++($(x2)+(y2)$) arc (-45:135:\radius) -- cycle }

  \path [ultra thick, name path=W] \W;
  \path [ultra thick, name path=X] \X;
  \path [ultra thick, name path=Y] \Y;
  \path [ultra thick, name path=Z] \Z;

  \coordinate (Wlabel) at ($(y2) - (x2) + (180:1.1*\radius)$);
  \coordinate (Xlabel) at ($1.25*(y1) + 0.75*(x1) + (y2)-(x2) + (145:1.1*\radius)$);
  \coordinate (Ylabel) at ($1.25*(y1) - 0.75*(x1) + (x2) + (y2) + (35:1.1*\radius)$);
  \coordinate (Zlabel) at ($(x2) + (y2) + (0:1.1*\radius)$);

  \path [name intersections={of=W and X, name=WX}];
  \path [name intersections={of=W and Y, name=WY}];
  \path [name intersections={of=W and Z, name=WZ}];
  \path [name intersections={of=X and Y, name=XY}];
  \path [name intersections={of=X and Z, name=XZ}];
  \path [name intersections={of=Y and Z, name=YZ}];

  \coordinate (WgXYZ) at (barycentric cs:WX-2=3/4,WZ-4=1/4,XY-4=-1/5);
  \coordinate (XgWYZ) at (barycentric cs:WX-2=2/5,XY-4=3/5,WY-2=-3/10);
  \coordinate (YgWXZ) at (barycentric cs:YZ-2=2/5,XY-4=3/5,XZ-2=-3/10);
  \coordinate (ZgWXY) at (barycentric cs:YZ-2=3/4,WZ-4=1/4,XY-4=-1/5);
  \coordinate (WXgYZ) at (barycentric cs:WX-2=2/5,WY-2=2/5,XY-3=1/5);
  \coordinate (WYgXZ) at (barycentric cs:XY-3=1/2,YZ-1=1/2);
  \coordinate (WZgXY) at (barycentric cs:XY-2=1/2,WZ-4=1/2);
  \coordinate (XYgWZ) at (barycentric cs:XY-4=1/4,XZ-2=1/4,WZ-37=1/4,WY-2=1/4);
  \coordinate (XZgWY) at (barycentric cs:XY-1=1/2,WX-1=1/2);
  \coordinate (YZgWX) at (barycentric cs:YZ-2=2/5,XY-1=1/5,XZ-2=2/5);
  \coordinate (WXYgZ) at (barycentric cs:WY-2=1/4,WZ-37=1/4,XZ-1=1/4,XY-3=1/4);
  \coordinate (WXZgY) at (barycentric cs:WY-1=2/7,WX-1=4/7,XY-2=2/7);
  \coordinate (WYZgX) at (barycentric cs:XZ-1=2/7,XY-2=2/7,YZ-1=3/7);
  \coordinate (XYZgW) at (barycentric cs:XZ-2=1/4,XY-1=1/4,WY-1=1/4,WZ-37=1/4);
  \coordinate (WXYZ)  at (barycentric cs:WZ-37=1/4,WY-1=1/4,XY-2=1/4,XZ-1=1/4);

}

%% Some tricky I-diagram code, if useful

\def \idiagramsetup {
  \def \radius {1.5}
  \def \delt {2}
  \def \diff {0.04}

  \def \ipresent { (A) circle (\radius) }
  \def \fcsz { (B) circle (\radius) }
  \def \fcso {
    [line join=round] ($ (i2) ! \diff ! (A) $) to
    [anticlockwise arc centered at=D] ($ (i4) ! \diff ! (B) $) to
    [anticlockwise arc centered at=B] ($ (i5) ! \diff ! (B) $) to
    [clockwise arc centered at=i5] ($ (i5) ! \diff ! (A) $) to
    [anticlockwise arc centered at=A] ($ (i2) ! \diff ! (A) $)
  }
  \def \rcso { (C) circle (\radius) }

  \def \labelpresent { \node at ($ (center) ! 2.6 ! (A) $) {\H{\textcolor{pres_color}{\Present}}} }
  \def \labelfcsz { \node at ($ (center) ! 2.85 ! (B) $) {\H{\textcolor{past_color}{\FCS_0}}} }
  \def \labelrcso { \node at ($ (center) ! 2.85 ! (C) $) {\H{\textcolor{futu_color}{\RCS_1}}} }
  \def \labelfcso { \node at ($ (center) ! 1.5 ! (i2) $) {\H{\FCS_1}} }

  \def \locationa { ($ (i3) ! 0.5 ! (T) $) }
  \def \locationb { ($ (i3) ! 0.15 ! (T) $) }
  \def \locationc { (barycentric cs:i6=5/12,i7=7/24,i9=7/24) }
  \def \locationd { (barycentric cs:i1=1/5,i3=1/5,i7=3/10,i9=3/10) }
  \def \locatione { (barycentric cs:i1=1/3,i3=1/3,i5=1/3) }
  \def \locationf { (barycentric cs:i2=5/12,i3=7/24,i5=7/24) }
  \def \locationg { ($ (i1) ! 0.55 ! (B) $) }
  \def \locationh { (barycentric cs:i1=7/24,i4=5/12,i5=7/24) }
  \def \locationi { ($ (i1) ! 2 ! (B) $) }
  \def \locationj { ($ (i5) ! 1.6 ! (C) $) }
  \def \locationk { (barycentric cs:i5=5/12,i7=7/24,i9=7/24) }
  \def \locationl { (barycentric cs:i2=1/2,i5=1/5,i7=3/10) }
  \def \locationm { (barycentric cs:i4=1/2,i5=1/5,i9=3/10) }
  \def \locationn { (barycentric cs:i1=7/24,i3=7/24,i6=5/12) }
  \def \locationo { ($ (i1) ! 1.6 ! (B) $) }

  \coordinate (A) at (0, 0);
  \coordinate (B) at (240:\delt);
  \coordinate (C) at (-60:\delt);
  \coordinate (D) at ($ (C) ! 0.33 ! 30:(A) $);
  \coordinate (T) at ($ (A) ! \radius ! (0, 1) $);
  \coordinate (center) at (barycentric cs:A=1/3,B=1/3,C=1/3);

  \path [ultra thick, name path=present] (A) circle (\radius);
  \path [ultra thick, name path=fcsz]    (B) circle (\radius);
  \path [ultra thick, name path=rcso]    (C) circle (\radius);

  \path [name intersections={of=present and rcso, by={i1, i2}}];
  \path [name intersections={of=fcsz and rcso, by={i3, i4}}];
  \path [name intersections={of=fcsz and present, by={i5, i6}}];

  \path [ultra thick, name path=fcso, line join=round, green] ($ (i2) ! \diff ! (A) $) to
        [anticlockwise arc centered at=D] ($ (i4) ! \diff ! (B) $) to
        [anticlockwise arc centered at=B] ($ (i5) ! \diff ! (B) $) to
        [clockwise arc centered at=i5] ($ (i5) ! \diff ! (A) $) to
        [anticlockwise arc centered at=A] ($ (i2) ! \diff ! (A) $);

  \path [name intersections={of=fcso and fcsz, by={i7, i8}}];
  \path [name intersections={of=fcso and present, by={i9, i10}}];
}

